Bayesian Inversion with Neural Operator (BINO) for Modeling Subdiffusion: Forward and Inverse Problems

Fractional diffusion equations have been an effective tool for modeling anomalous diffusion in complicated systems. However, traditional numerical methods require expensive computation cost and storage resources because of the memory effect brought by the convolution integral of time fractional derivative. We propose a Bayesian Inversion with Neural Operator (BINO) to overcome the difficulty in traditional methods as follows. We employ a deep operator network to learn the solution operators for the fractional diffusion equations, allowing us to swiftly and precisely solve a forward problem for given inputs (including fractional order, diffusion coefficient, source terms, etc.). In addition, we integrate the deep operator network with a Bayesian inversion method for modelling a problem by subdiffusion process and solving inverse subdiffusion problems, which reduces the time costs (without suffering from overwhelm storage resources) significantly. A large number of numerical experiments demonstrate that the operator learning method proposed in this work can efficiently solve the forward problems and Bayesian inverse problems of the subdiffusion equation.

==> mybib.txt <==
@article {Scalas+Gorenflo+Mainardi-2000,
    AUTHOR = {Scalas, E. and Gorenflo, R. and Mainardi, F.},
     TITLE = {Fractional calculus and continuous-time finance},
   JOURNAL = {Phys. A},
    VOLUME = {284},
    NUMBER = {3},
      YEAR = {2000},
     PAGES = {376--384},
}

@book {Podlubny-1999,
    AUTHOR = {Podlubny, I.},
     TITLE = {Fractional differential equations},
 PUBLISHER = {Academic Press},
   ADDRESS = {San Diego},
      YEAR = {1999},
}

@article {Metzler+Klafter-2000,
    AUTHOR = {Metzler, R. and Klafter, J.},
     TITLE = {The random walk's guide to anomalous diffusion: a fractional dynamics approach},
   JOURNAL = {Phys. Rep.},
  FJOURNAL = {Physics Reports. A Review Section of Physics Letters},
    VOLUME = {339},
      number={1},
      YEAR = {2000},
     PAGES = {1--77},
}

@article {Murio-2008-2,
    AUTHOR = {Murio, D. A.},
     TITLE = {Implicit finite difference approximation for time fractional diffusion equations},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International Journal},
    VOLUME = {56},
      number={4},
      YEAR = {2008},
     PAGES = {1138--1145},
}
@article {Benson+Wheatcraft+Meerschaert-2000,
    AUTHOR = {Benson, D. A. and Wheatcraft, S. W. and Meerschaert, M. M.},
     TITLE = {The fractional-order governing equation of L\'{e}vy motion},
   JOURNAL = {Water Resour. Res.},
  FJOURNAL = {Water Resources Research},
    VOLUME = {36},
      number={6},
      YEAR = {2000},
     PAGES = {1413--1423},
}
@article {Murio-2008,
    AUTHOR = {Murio, D. A.},
     TITLE = {Time fractional {IHCP} with {C}aputo fractional derivatives},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International Journal},
    VOLUME = {56},
      number={9},
      YEAR = {2008},
     PAGES = {2371--2381},
}
@article {Murio-2007,
    AUTHOR = {Murio, D. A.},
     TITLE = {Stable numerical solution of a fractional-diffusion inverse heat conduction problem},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International Journal},
    VOLUME = {53},
      number={10},
      YEAR = {2007},
     PAGES = {1492--1501},
}
@article {Murio-2009,
    AUTHOR = {Murio, D. A.},
     TITLE = {Stable numerical evaluation of {G}r\"unwald-{L}etnikov fractional derivatives applied to a fractional IHCP},
   JOURNAL = {Inverse Probl. Sci. Eng.},
  FJOURNAL = {Inverse Problems in Science and Engineering},
    VOLUME = {17},
      number={2},
      YEAR = {2009},
     PAGES = {229--243},
 }
@article {Li+Xu+Jiang-2009,
    AUTHOR = {Li, X. C. and Xu, M. Y. and Jiang, X. Y.},
     TITLE = {Homotopy perturbation method to time-fractional diffusion equation with a moving boundary condition},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {208},
      number={2},
      YEAR = {2009},
     PAGES = {434--439},
}

@article {Scherer+Kalla+Boyadjiev+Saqabi-2008,
    AUTHOR = {Scherer, R. and Kalla, S. L. and Boyadjiev, L. and Al-Saqabi, B.},
     TITLE = {Numerical treatment of fractional heat equations},
   JOURNAL = {Appl. Numer. Math.},
  FJOURNAL = {Applied Numerical Mathematics},
    VOLUME = {58},
      number={8},
      YEAR = {2008},
     PAGES = {1212--1223},
}

@article {Zhuang+Liu-2006,
    AUTHOR = {Zhuang, P. and Liu, F.},
     TITLE = {Implicit difference approximation for the time fractional diffusion equation},
   JOURNAL = {J. Appl. Math. Comput.},
  FJOURNAL = {Journal of Applied Mathematics Computing},
    VOLUME = {22},
    number={3},
      YEAR = {2006},
     PAGES = {87--99},
}

@article {Li+Xu-2007,
    AUTHOR = {Lin, Y. M. and Xu, C. J.},
     TITLE = {Finite difference/spectral approximations for the time-fractional diffusion equation},
   JOURNAL = {J. Comput. Phys.},
  FJOURNAL = {Journal of Computational Physics},
    VOLUME = {225},
      number={2},
      YEAR = {2007},
     PAGES = {1533--1552},
}

@article {Shen+Liu+Anh+Turner-2006,
    AUTHOR = {Shen, S. and Liu, F. and Anh, V. and Turner, I.},
     TITLE = {Detailed analysis of a conservative difference approximation for the time fractional diffusion equation},
   JOURNAL = {J. Appl. Math. Comput.},
  FJOURNAL = {Journal of Applied Mathematics Computing},
    VOLUME = {22},
    number={3},
      YEAR = {2006},
     PAGES = {1--19},
}

@article {Wyss-1986,
    AUTHOR = {Wyss, W.},
     TITLE = {The fractional diffusion equation},
   JOURNAL = {J. Math. Phys.},
  FJOURNAL = {Journal of Mathematics Physics},
    VOLUME = {27},
    number={11},
      YEAR = {1986},
     PAGES = {2782--2785},
}

@article {Sokolov+Kalfter-2005,
    AUTHOR = {Sokolov, I. M. and Klafter, J.},
     TITLE = {From diffusion to anomalous diffusion: A century after {E}instein's {B}rownian motion},
   JOURNAL = {Chaos},
    VOLUME = {15},
      number={2},
      YEAR = {2005},
     PAGES = {1--7},
}

@article {Metzler+Klafter-2000-2,
    AUTHOR = {Metzler, R. and Klafter, J.},
     TITLE = {Boundary value problems for fractional diffusion equations},
   JOURNAL = {Phys. A},
  FJOURNAL = {Physica A. Statistical Mechanics and its Applications},
    VOLUME = {278},
    number={1-2},
      YEAR = {2000},
    PAGES = {107--125},
}

@article {Gorenflo+Mainardi-2009,
    AUTHOR = {Gorenflo, R. and Mainardi, F.},
     TITLE = {Some recent advances in theory and simulation of fractional diffusion processes},
   JOURNAL = {J. Comput. Appl. Math.},
  FJOURNAL = {Journal of Computational and Applied Mathematics},
    VOLUME = {229},
      number={2},
      YEAR = {2009},
    PAGES = {400--415},
}

@article {Zhang+Meerschaert+Baeumer-2008,
    AUTHOR = {Zhang, Y. and Meerschaert, M. M. and Baeumer, B.},
     TITLE = {Particle tracking for time-fractional diffusion},
   JOURNAL = {Phys. Rev. E},
  FJOURNAL = {Physical Review E},
    VOLUME = {78},
    number={3},
      YEAR = {2008},
    PAGES = {1--7},
}

@article {Mainardi+Pagnini+Saxena-2005,
    AUTHOR = {Mainardi, F. and Pagnini, G. and Saxena, R. K.},
     TITLE = {Fox H functions in fractional diffusion},
   JOURNAL = {J. Comput. Appl. Math.},
  FJOURNAL = {Journal of Computational and Applied Mathematics},
    VOLUME = {178},
      number={1},
      YEAR = {2005},
    PAGES = {321--331},
}

@article {Mainardi+Pagnini+Gorenflo-2007,
    AUTHOR = {Mainardi, F. and Pagnini, G. and Gorenflo, R.},
     TITLE = {Some aspects of fractional diffusion equations of single and distributed order},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {187},
    number={1},
      YEAR = {2007},
    PAGES = {295--305},
}


@article { Zanette-1998,
    AUTHOR = {Zanette, D. H. },
     TITLE = {Macroscopic current in fractional anomalous diffusion},
   JOURNAL = {Phys. A},
  FJOURNAL = {Physica A. Statistical Mechanics and its Applications},
    VOLUME = {252},
      number={1},
      YEAR = {1998},
    PAGES = {159--164},
}

@article {Zhang+Xu-2011,
    AUTHOR = {Zhang, Y. and Xu, X.},
     TITLE = {Inverse source problem for a fractional diffusion equation},
   JOURNAL = {Inverse Prob.},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {27},
      YEAR = {2011},
    NUMBER = {3},
     PAGES = {035010},
}

@article {Liu+Yamamoto-2010,
    AUTHOR = {Liu, J. J. and Yamamoto, M.},
     TITLE = {A backward problem for the time-fractional diffusion equation},
   JOURNAL = {Appl. Anal.},
  FJOURNAL = {Applicable Analysis. An International Journal},
    VOLUME = {89},
      YEAR = {2010},
    NUMBER = {11},
     PAGES = {1769--1788},
}

@article {Qian-2010,
    AUTHOR = {Qian, Z.},
     TITLE = {Optimal modified method for a fractional-diffusion inverse
              heat conduction problem},
   JOURNAL = {Inverse Probl. Sci. Eng.},
  FJOURNAL = {Inverse Problems in Science and Engineering},
    VOLUME = {18},
      YEAR = {2010},
    NUMBER = {4},
     PAGES = {521--533},
}

@article {Zheng+Wei-2010,
    AUTHOR = {Zheng, G. H. and Wei, T.},
     TITLE = {Spectral regularization method for a {C}auchy problem of the
              time fractional advection-dispersion equation},
   JOURNAL = {J. Comput. Appl. Math.},
  FJOURNAL = {Journal of Computational and Applied Mathematics},
    VOLUME = {233},
      YEAR = {2010},
    NUMBER = {10},
     PAGES = {2631--2640},
}

@article {Cheng+Nakagawa+Yamamoto-2009,
    AUTHOR = {Cheng, J. and Nakagawa, J. and Yamamoto, M. and
              Yamazaki, T.},
     TITLE = {Uniqueness in an inverse problem for a one-dimensional
              fractional diffusion equation},
   JOURNAL = {Inverse Prob.},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {25},
      YEAR = {2009},
    NUMBER = {11},
     PAGES = {115002},
}



@article {Hansen-1992,
    AUTHOR = {Hansen, P. C.},
     TITLE = {Analysis of discrete ill-posed problems by means of the
              {L}-curve},
   JOURNAL = {SIAM Rev.},
  FJOURNAL = {SIAM Review. A Publication of the Society for Industrial and
              Applied Mathematics},
    VOLUME = {34},
      YEAR = {1992},
    NUMBER = {4},
     PAGES = {561--580},
}

@article {Hansen-1994,
    AUTHOR = {Hansen, P. C.},
     TITLE = {Regularization tools: a {M}atlab package for analysis and
              solution of discrete ill-posed problems},
   JOURNAL = {Numer. Algorithms},
  FJOURNAL = {Numerical Algorithms},
    VOLUME = {6},
      YEAR = {1994},
    NUMBER = {1-2},
     PAGES = {1--35},
}

@article {Hanke+Hansen-1993,
    AUTHOR = {Hanke, M. and Hansen, P. C.},
     TITLE = {Regularization methods for large-scale problems},
   JOURNAL = {Surveys Math. Indust.},
  FJOURNAL = {Surveys on Mathematics for Industry},
    VOLUME = {3},
      YEAR = {1993},
    NUMBER = {4},
     PAGES = {253--315},
}

@incollection {Wahba-1977,
    AUTHOR = {Wahba, G.},
     TITLE = {A survey of some smoothing problems and the method of
              generalized cross-validation for solving them},
 BOOKTITLE = {Applications of statistics (Proc. Sympos., Wright State Univ.,
              Dayton, Ohio, 1976)},
     PAGES = {507--523},
 PUBLISHER = {North-Holland},
   ADDRESS = {Amsterdam},
      YEAR = {1977},
}

@article {Xu+Cheng+Yamamoto-2011,
    AUTHOR = { Xu, X.  and Cheng, J. and Yamamoto, M.},
     TITLE = {Carleman estimate for a fractional diffusion equation with half order and application},
   JOURNAL = {Appl. Anal.},
  FJOURNAL = {Applicable Analysis},
    VOLUME = {90},
      YEAR = {2011},
    NUMBER = {9},
     PAGES = {1355--1371},
}

@article{ Sakamoto+Yamamoto-2011,
AUTHOR = {Sakamoto, K. and Yamamoto, M.},
TITLE = {Initial value/boundary value problems for fractional diffusion-wave equations and applications to some inverse problems},
JOURNAL = {J. Math. Anal. Appl.},
YEAR = {2011},
VOLUME = {382},
NUMBER = {1},
PAGES = {426-447},
}

@article {Luchko-2010,
    AUTHOR = {Luchko, Y.},
     TITLE = {Some uniqueness and existence results for the
              initial-boundary-value problems for the generalized
              time-fractional diffusion equation},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International
              Journal},
    VOLUME = {59},
      YEAR = {2010},
    NUMBER = {5},
     PAGES = {1766--1772},
}


@article {Luchko-2011,
    AUTHOR = {Luchko, Y.},
     TITLE = {Maximum principle and its application for the time-fractional
              diffusion equations},
   JOURNAL = {Fract. Calc. Appl. Anal.},
  FJOURNAL = {Fractional Calculus and Applied Analysis. An International
              Journal for Theory and Applications},
    VOLUME = {14},
      YEAR = {2011},
    NUMBER = {1},
     PAGES = {110--124},
}

@article {Murio+Mejia-2008,
    AUTHOR = {Murio, D. A. and Mej{\'{\i}}a, C. E.},
     TITLE = {Source terms identification for time fractional diffusion
              equation},
   JOURNAL = {Rev. Colombiana Mat.},
  FJOURNAL = {Revista Colombiana de Matem\'aticas},
    VOLUME = {42},
      YEAR = {2008},
    NUMBER = {1},
     PAGES = {25--46},
}

@article{ Jiang+Ma-2011,
Author = {Jiang, Y. J. and Ma, J. T.},
Title = {High-order finite element methods for time-fractional partial
   differential equations},
Journal = {Journal of Computational and Applied Mathematics},
Year = {2011},
Volume = {235},
Number = {11},
Pages = {3285-3290},
}

@article {Umarov+Saidamatov-2007,
    AUTHOR = {Umarov, S. R. and Sa{\u\i}damatov, {\`E}. M.},
     TITLE = {Generalization of the {D}uhamel principle for fractional-order
              differential equations},
   JOURNAL = {Dokl. Akad. Nauk},
  FJOURNAL = {Rossi\u\i skaya Akademiya Nauk. Doklady Akademii Nauk},
    VOLUME = {412},
      YEAR = {2007},
    NUMBER = {4},
     PAGES = {463--465},
}

@article{ Metzler+Klafter-2000,
Author = {Metzler, R. and Klafter, J.},
Title = {The random walk's guide to anomalous diffusion: a fractional dynamics
   approach},
Journal = {Physics Reports-Review Section of Physics Letters},
Year = {2000},
Volume = {339},
Number = {1},
Pages = {1-77},
}

@article{ Metzler+Klafter-2000-3,
Author = {Metzler, R. and Klafter, J.},
Title = {Subdiffusive transport close to thermal equilibrium: From the Langevin
   equation to fractional diffusion},
Journal = {Physical Review E},
Year = {2000},
Volume = {61},
Number = {6},
Pages = {6308-6311},
}

@article{ Berkowitz+Scher+Silliman-2000,
Author = {Berkowitz, B. and Scher, H. and Silliman, S. E.},
Title = {Anomalous transport in laboratory-scale, heterogeneous porous media},
Journal = {Water Resour. Res.},
Year = {2000},
Volume = {36},
Number = {1},
Pages = {149-158},
}

@article{ Pollard-1948,
Author = {Pollard, H.},
Title = {The completely monotonic character of the {M}ittag-{L}effler function
   ${E}_\alpha(-X)$},
Journal = {Bull. Amer. Mathematical. Soc.},
Year = {1948},
Volume = {54},
Number = {12},
Pages = {1115-1116},
}

@article{ Podlubny-code,
Author = {Podlubny, I.},
Title = {{{M}ittag-{L}effler function}},
Journal = {{The Matlab routine http://www.mathworks.com/matlabcentral/fileexchange}},
Year = {{}},
Volume = {{}},
Number = {{}},
Pages = {{}},
}

@article {Wei+Chen-2010,
    AUTHOR = {Wei, H. and Chen, W. and Sun, H. G. and Li, X. C.},
     TITLE = {A coupled method for inverse source problem of spatial
              fractional anomalous diffusion equations},
   JOURNAL = {Inverse Probl. Sci. Eng.},
  FJOURNAL = {Inverse Problems in Science and Engineering},
    VOLUME = {18},
      YEAR = {2010},
    NUMBER = {7},
     PAGES = {945--956},
}



@article{Chi+Li+Jia-2011,
  AUTHOR = {Chi, G. and Li, G. and Jia, X.},
  TITLE={Numerical inversions of a source term in the {FADE} with a {D}irichlet boundary condition using final observations},
  JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International Journal},
  VOLUME = {62},
    number={4},
      YEAR = {2011},
     PAGES = {1619--1626},
}

@article{Xiong+Wang+Li--preprint,
    AUTHOR = { Xiong, X. T. and Wang, J. X. and Li, M.},
      TITLE={An optimal method for fractional heat conduction problem backward in time},
   JOURNAL = {Appl. Anal.},
  FJOURNAL = {Applicable Analysis},
    VOLUME = {91},
      number={4},
      YEAR = {2012},
      PAGES = {823-840},
}
@article {Kemppainen-2011,
    AUTHOR = {Kemppainen, J.},
     TITLE = {Existence and uniqueness of the solution for a time-fractional
              diffusion equation with {R}obin boundary condition},
   JOURNAL = {Abstr. Appl. Anal.},
  FJOURNAL = {Abstract and Applied Analysis},
      YEAR = {2011},
     VOLUME = {2011},
       number={3},
     PAGES = {411-417},
}


@article{Rundell+Xu+Zuo-2013,
  title={The determination of an unknown boundary condition in a fractional diffusion equation},
  author={Rundell, W. and Xu, X. and Zuo, L. H.},
  journal={Appl. Anal.},
  volume={92},
  number={7},
  pages={1511--1526},
  year={2013},

}

@article{ Jin+Rundell-2012,
Author = {Jin, B. T. and Rundell, W.},
Title = {An inverse problem for a one-dimensional time-fractional diffusion
   problem},
Journal = {Inverse Prob.},
Year = {2012},
Volume = {28},
Number = {7},
pages={075010}
}

@article {Zheng+Wei-2012,
    AUTHOR = {Zheng, G. H. and Wei, T.},
     TITLE = {A new regularization method for a {C}auchy problem of the time
              fractional diffusion equation},
   FJOURNAL = {Adv. Comput. Math.},
  JOURNAL = {Advances in Computational Mathematics},
    VOLUME = {36},
      YEAR = {2012},
    NUMBER = {2},
     PAGES = {377--398},
}

@article {Onyango+Ingham+Lesnic-2009,
    AUTHOR = {Onyango, T. T. M. and Ingham, D. B. and Lesnic, D.},
     TITLE = {Inverse reconstruction of boundary condition coefficients in
              one-dimensional transient heat conduction},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {207},
      YEAR = {2009},
    NUMBER = {2},
     PAGES = {569--575},
}
		
@article {Onyango+Ingham+Lesnic-2008,
    AUTHOR = {Onyango, T. T. M. and Ingham, D. B. and Lesnic, D.},
     TITLE = {Reconstruction of heat transfer coefficients using the
              boundary element method},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International
              Journal},
    VOLUME = {56},
      YEAR = {2008},
    NUMBER = {1},
     PAGES = {114--126},
}

@article {Jin+Lu-2012,
    AUTHOR = {Jin, B. T. and Lu, X. L.},
     TITLE = {Numerical identification of a {R}obin coefficient in parabolic
              problems},
   JOURNAL = {Math. Comp.},
  FJOURNAL = {Mathematics of Computation},
    VOLUME = {81},
      YEAR = {2012},
    NUMBER = {279},
     PAGES = {1369--1398},
}

@article {Yang+Yan+Wei-2009,
    AUTHOR = {Yang, F. L. and Yan, L. and Wei, T.},
     TITLE = {The identification of a {R}obin coefficient by a conjugate
              gradient method},
   JOURNAL = {Internat. J. Numer. Methods Engrg.},
  FJOURNAL = {International Journal for Numerical Methods in Engineering},
    VOLUME = {78},
      YEAR = {2009},
    NUMBER = {7},
     PAGES = {800--816},
}

@article {Slodicka+Van-2002,
    AUTHOR = {Slodi{\v{c}}ka, M. and Van Keer, R.},
     TITLE = {Determination of a {R}obin coefficient in semilinear parabolic
              problems by means of boundary measurements},
   JOURNAL = {Inverse Prob.},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {18},
      YEAR = {2002},
    NUMBER = {1},
     PAGES = {139--152},
}

@article{Wei+Zhang-2013,
  title={Reconstruction of a time-dependent source term in a time-fractional diffusion equation},
  author={Wei, T. and Zhang, Z. Q.},
  journal={Engineering Analysis with Boundary Elements},
  volume={37},
  number={1},
  pages={23--31},
  year={2013},
}

@article{Wang+Yamamoto+Han-2013,
  title={Numerical method in reproducing kernel space for an inverse source problem for the fractional diffusion equation},
  author={Wang, W. Y. and Yamamoto, M. and Han, B.},
  journal={Inverse Prob.},
  volume={29},
  number={9},
  pages={095009},
  year={2013},
}

@article{Luchko+Rundell+Yamamoto+Zuo-2013,
  title={Uniqueness and reconstruction of an unknown semilinear term in a time-fractional reaction--diffusion equation},
  author={Luchko, Y. and Rundell, W. and Yamamoto, M. and Zuo, L. H.},
  journal={Inverse Prob.},
  volume={29},
  number={6},
  pages={065019},
  year={2013},

}

@article{Li+Zhang+Jia+Yamamoto-2013,
  title={Simultaneous inversion for the space-dependent diffusion coefficient and the fractional order in the time-fractional diffusion equation},
  author={Li, G. S. and Zhang, D. L. and Jia, X. Z. and Yamamoto, M.},
  journal={Inverse Prob.},
  volume={29},
  number={6},
  pages={065014},
  year={2013},
}		

@book{Kilbas+Srivastava+Trujillo-2006,
  author={A. A. Kilbas and H. M. Srivastava and J. J. Trujillo},
  title={Theory and applications of fractional differential equations},
  year={2006},
  publisher={Elsevier},
  ADDRESS={Amsterdam},
}

@article{Wei+Wang-2014,
  title={A modified quasi-boundary value method for an inverse source problem of the time-fractional diffusion equation},
  author={Wei, T. and Wang, J. G.},
  journal={Applied Numerical Mathematics},
  volume={78},
    number={4},
  pages={95--111},
  year={2014},
}

@article{Wei+Zhang-preprint,
  title={Robin coefficient identification for a time-fractional diffusion equation},
  author={Wei, T. and Zhang, Z. Q.},
  journal={Inverse Probl. Sci. Eng.},
  volume={30},
   number={5},
  pages={1-20},
  year={2015},

}

@article{pollard1948completely,
  title={The completely monotonic character of the Mittag-Leffler function $\textsc{E}_{\alpha}(-x) $},
  author={Pollard, H.},
  journal={Bull. Amer. Mathematical. Soc.},
  volume={54},
  number={12},
  pages={1115--1116},
  year={1948},
}

@book{morozov1984methods,
  author={Morozov, V.A.  and Nashed, Z.  and Aries, A.B. },
  title={Methods for solving incorrectly posed problems},
  year={1984},
  publisher={Springer-Verlag},
  address={ New York},
};
@article{hanke1993regularization,
  author={Hanke, M.  and Hansen, P.C. },
  title={Regularization methods for large-scale problems},
  journal={Survey. Math. Indust.},
  volume={3},
  number={4},
  pages={253--315},
  year={1993}
};

@article{Nigmatullin-1986,
Author = {Nigmatullin, R. R.},
Title = {The realization of the generalized transfer equation in a medium with
   fractal geometry},
Journal = {Phys. Status. Solidi. B.},
Year = {1986},
Volume = {133},
Number = {1},
Pages = {425-430},
}

@article{ Adams+Gelhar-1992,
Author = {Adams, E. E. and Gelhar, L. W.},
Title = {Field-study of dispersion in a heterogeneous aquifer: 2. spatial moments
   analysis},
Journal = {Water Resour. Res.},
Year = {1992},
Volume = {28},
Number = {12},
Pages = {3293-3307},
}

@article{ Chen+Sun+Zhang+Korosak-2010,
Author = {Chen, W. and Sun, H. G. and Zhang, X. D. and Korosak, D.},
Title = {Anomalous diffusion modeling by fractal and fractional derivatives},
Journal = {COMPUTERS \& MATHEMATICS WITH APPLICATIONS},
Year = {2010},
Volume = {59},
Number = {5},
Pages = {1754-1758},

}

@article{ Sun+Chen+Li+Chen-2010,
Author = {Sun, H. G. and Chen, W. and Li, C.  p. and Chen, Y. Q.},
Title = {Fractional differential models for anomalous diffusion},
Journal = {PHYSICA A-STATISTICAL MECHANICS AND ITS APPLICATIONS},
Year = {2010},
Volume = {389},
Number = {14},
Pages = {2719-2724},

}

@article{zhang2011inverse,
  author={ Zhang, Y. and Xu, X},
  title={Inverse source problem for a fractional diffusion equation},
  journal={Inverse prob.},
  volume={27},
  number={3},
  pages={035010},
  year={2011},
};

@article{Miller+Yamamoto-2013,
  title={Coefficient inverse problem for a fractional diffusion equation},
  author={Miller, L. and Yamamoto, M.},
  journal={Inverse Prob.},
  volume={29},
  number={7},
  pages={075013},
  year={2013},
}

@article{Yamamoto+Zhang-2012,
  title={Conditional stability in determining a zeroth-order coefficient in a half-order fractional diffusion equation by a Carleman estimate},
  author={Yamamoto, M. and Zhang, Y.},
  journal={Inverse Prob.},
  volume={28},
  number={10},
  pages={105010},
  year={2012},
}

@article{ Zhou+Selin-2003,
Author = {Zhou, L. Z. and Selim, H. M.},
Title = {Application of the fractional advection-dispersion equation in porous
   media},
Journal = {Soil. Sci. Soc. Am. J.},
Year = {2003},
Volume = {67},
Number = {4},
Pages = {1079-1084},

}

@article{Xiong+Huang+Huang-2006 ,
Author = {Xiong, Y. W. and Huang, G. H. and Huang, Q. Z.},
Title = {Modeling solute transport in one-dimensional homogeneous and
   heterogeneous soil columns with continuous time random walk},
Journal = {J. Contam. Hydrol.},
Year = {2006},
Volume = {86},
Number = {3-4},
Pages = {163-175},
}
@article{ Hatano+Hatano-1998,
Author = {Hatano, Y and Hatano, N},
Title = {Dispersive transport of ions in column experiments: An explanation of
   long-tailed profiles},
Journal = {Water Resour. Res.},
Year = {1998},
Volume = {34},
Number = {5},
Pages = {1027-1033},
}

@article{Giona+Cerbelli+Roman-1992,
Author = {Giona, M and Cerbelli, S and Roman, H. E.},
Title = {Fractional diffusion equation and relaxation in complex viscoelastic
   materials},
Journal = {Physica A},
Year = {1992},
Volume = {191},
Number = {1},
Pages = {449-453},
}

@article{ Roman+Alemany-1995,
Author = {Roman, H. E. and Alemany, P. A.},
Title = {Continuous-time random-walks and the fractional diffusion equation},
Journal = {J. Phys. A: Math. Gen.},
Year = {1994},
Volume = {27},
Number = {10},
Pages = {3407-3410},


}

@book {Levitan+Sargsjan-1975,
    AUTHOR = {Levitan, B. M. and Sargsjan, I. S.},
     TITLE = {Introduction to spectral theory: selfadjoint ordinary
              differential operators},
Volume = {39},
 PUBLISHER = {American Mathematical Society},
 address={Providence, R.I.},
      YEAR = {1975},

}



@book {Tanabe-1979,
    AUTHOR = {Tanabe, H.},
     TITLE = {Equations of evolution},
 PUBLISHER = {Pitman Publishing},
      YEAR = {1979},
}

@book {Courant-1953,
    AUTHOR = {Courant, R. and Hilbert, D.},
     TITLE = {Methods of mathematical physics. {V}ol. {1}},
 PUBLISHER = {Interscience},
 address={New York},
      YEAR = {1953},
}

@article {Murayama-1981,
    AUTHOR = {Murayama, R.},
     TITLE = {The {G}el\cprime fand-{L}evitan theory and certain inverse
              problems for the parabolic equation},
   JOURNAL = {J. Fac. Sci. Univ. Tokyo Sect. IA Math.},
  FJOURNAL = {Journal of the Faculty of Science. University of Tokyo.
              Section IA. Mathematics},
    VOLUME = {28},
      YEAR = {1981},
    NUMBER = {2},
     PAGES = {317--330},

}


@article {Tuan-2011,
    AUTHOR = {Tuan, V. K.},
     TITLE = {Inverse problem for fractional diffusion equation},
   JOURNAL = {Fract. Calc. Appl. Anal.},
  FJOURNAL = {Fractional Calculus and Applied Analysis. An International
              Journal for Theory and Applications},
    VOLUME = {14},
      YEAR = {2011},
    NUMBER = {1},
     PAGES = {31--55},
}
@book {Brezis-2011,
    AUTHOR = {Brezis, H.},
     TITLE = {Functional analysis, {S}obolev spaces and partial differential
              equations},
 PUBLISHER = {Springer, New York},
      YEAR = {2011},

}


@book {Levitan-1987,
    AUTHOR = {Levitan, B. M.},
     TITLE = {Inverse {S}turm-{L}iouville problems},
 PUBLISHER = {VNU Science Press},
 address={Utrecht},
      YEAR = {1987},

}

@article {Kong+Zettl-1996,
    AUTHOR = {Kong, Q. and Zettl, A.},
     TITLE = {Eigenvalues of regular {S}turm-{L}iouville problems},
   JOURNAL = {J. Differential Equations},
  FJOURNAL = {Journal of Differential Equations},
    VOLUME = {131},
      YEAR = {1996},
    NUMBER = {1},
     PAGES = {1--19},
}

@article {Luchko-2009,
    AUTHOR = {Luchko, Yury},
     TITLE = {Maximum principle for the generalized time-fractional
              diffusion equation},
   JOURNAL = {J. Math. Anal. Appl.},
  FJOURNAL = {Journal of Mathematical Analysis and Applications},
    VOLUME = {351},
      YEAR = {2009},
    NUMBER = {1},
     PAGES = {218--223},
   }

@article {Liu+Rundell+Yamamoto-2016,
    AUTHOR = {Liu, Yikan and Rundell, William and Yamamoto, Masahiro},
     TITLE = {Strong maximum principle for fractional diffusion equations
              and an application to an inverse source problem},
   JOURNAL = {Fract. Calc. Appl. Anal.},
  FJOURNAL = {Fractional Calculus and Applied Analysis},
    VOLUME = {19},
      YEAR = {2016},
    NUMBER = {4},
     PAGES = {888--906},

}

@article {Wei+Wang-2016,
    AUTHOR = {Wei, Ting and Wang, Jun Gang},
     TITLE = {Determination of {R}obin coefficient in a fractional diffusion
              problem},
   JOURNAL = {Appl. Math. Model.},
  FJOURNAL = {Applied Mathematical Modelling. Simulation and Computation for
              Engineering and Environmental Systems},
    VOLUME = {40},
      YEAR = {2016},
    NUMBER = {17-18},
     PAGES = {7948--7961},

}
@article {Wei+Li+Li-2016,
    AUTHOR = {Wei, T. and Li, X. L. and Li, Y. S.},
     TITLE = {An inverse time-dependent source problem for a time-fractional
              diffusion equation},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {32},
      YEAR = {2016},
    NUMBER = {8},
     PAGES = {085003, 24},

}

@article {Wang+Wei-2015,
    AUTHOR = {Wang, Jun Gang and Wei, Ting},
     TITLE = {Quasi-reversibility method to identify a space-dependent
              source for the time-fractional diffusion equation},
   JOURNAL = {Appl. Math. Model.},
  FJOURNAL = {Applied Mathematical Modelling. Simulation and Computation for
              Engineering and Environmental Systems},
    VOLUME = {39},
      YEAR = {2015},
    NUMBER = {20},
     PAGES = {6139--6149},

}

@article {Lin+Xu-2007,
    AUTHOR = {Lin, Yumin and Xu, Chuanju},
     TITLE = {Finite difference/spectral approximations for the
              time-fractional diffusion equation},
   JOURNAL = {J. Comput. Phys.},
  FJOURNAL = {Journal of Computational Physics},
    VOLUME = {225},
      YEAR = {2007},
    NUMBER = {2},
     PAGES = {1533--1552},

}

@article {Wang+Zhou+Wei-2013,
    AUTHOR = {Wang, Jun Gang and Zhou, Yu Bin and Wei, Ting},
     TITLE = {Two regularization methods to identify a space-dependent
              source for the time-fractional diffusion equation},
   JOURNAL = {Appl. Numer. Math.},
  FJOURNAL = {Applied Numerical Mathematics. An IMACS Journal},
    VOLUME = {68},
      YEAR = {2013},
     PAGES = {39--57},

}

@book {Engl+Hanke+Neubauer-1996,
    AUTHOR = {Engl, Heinz W. and Hanke, Martin and Neubauer, Andreas},
     TITLE = {Regularization of inverse problems},
    SERIES = {Mathematics and its Applications},
    VOLUME = {375},
 PUBLISHER = {Kluwer Academic Publishers Group, Dordrecht},
      YEAR = {1996},
     PAGES = {viii+321},

}



@article {Yang+Fu+Li-2015,
    AUTHOR = {Yang, Fan and Fu, Chu-Li and Li, Xiao-Xiao},
     TITLE = {The inverse source problem for time-fractional diffusion
              equation: stability analysis and regularization},
   JOURNAL = {Inverse Probl. Sci. Eng.},
  FJOURNAL = {Inverse Problems in Science and Engineering},
    VOLUME = {23},
      YEAR = {2015},
    NUMBER = {6},
     PAGES = {969--996},

}



@article {Zhang+Wei-2013,
    AUTHOR = {Zhang, Z. Q. and Wei, T.},
     TITLE = {Identifying an unknown source in time-fractional diffusion
              equation by a truncation method},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {219},
      YEAR = {2013},
    NUMBER = {11},
     PAGES = {5972--5983},

}


@article {Tatar+Ulusoy-2015,
    AUTHOR = {Tatar, Salih and Ulusoy, S\"uleyman},
     TITLE = {An inverse source problem for a one-dimensional space-time
              fractional diffusion equation},
   JOURNAL = {Appl. Anal.},
  FJOURNAL = {Applicable Analysis. An International Journal},
    VOLUME = {94},
      YEAR = {2015},
    NUMBER = {11},
     PAGES = {2233--2244},

}



@article {M+Yamamoto-1996,
    AUTHOR = {Choulli, Mourad and Yamamoto, Masahiro},
     TITLE = {Generic well-posedness of an inverse parabolic problem---the
              {H}\"older-space approach},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {12},
      YEAR = {1996},
    NUMBER = {3},
     PAGES = {195--205},
 }


@article {Wang+Yamamoto-2013,
    AUTHOR = {Wang, Wenyan and Yamamoto, Masahiro and Han, Bo},
     TITLE = {Numerical method in reproducing kernel space for an inverse
              source problem for the fractional diffusion equation},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {29},
      YEAR = {2013},
    NUMBER = {9},
     PAGES = {095009, 15},

}



@book {Isakov-2006,
    AUTHOR = {Isakov, Victor},
     TITLE = {Inverse problems for partial differential equations},
    SERIES = {Applied Mathematical Sciences},
    VOLUME = {127},
   EDITION = {Second},
 PUBLISHER = {Springer, New York},
      YEAR = {2006},
     PAGES = {xiv+344},

}


@book {Lions-1968,
    AUTHOR = {Lions, J. L. and Magenes, E.},
     TITLE = {Probl\'emes aux limites non homog\'enes et applications. {V}ol. 1},
    SERIES = {Travaux et Recherches Math\'ematiques, No. 17},
 PUBLISHER = {Dunod, Paris},
      YEAR = {1968},
     PAGES = {xx+372},
   ,
}



@article {Luchko+Rundell+Yamamoto+Zuo-2013,
    AUTHOR = {Luchko, Yuri and Rundell, William and Yamamoto, Masahiro and
              Zuo, Lihua},
     TITLE = {Uniqueness and reconstruction of an unknown semilinear term in
              a time-fractional reaction-diffusion equation},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {29},
      YEAR = {2013},
    NUMBER = {6},
     PAGES = {065019, 16},

}



@article {Doss-1988,
    AUTHOR = {Doss, Raouf},
     TITLE = {An elementary proof of Titchmarsh's convolution theorem},
   JOURNAL = {Proc. Amer. Math. Soc.},
  FJOURNAL = {Proceedings of the American Mathematical Society},
    VOLUME = {104},
      YEAR = {1988},
    NUMBER = {1},
     PAGES = {181--184},

}
		


@article {Fujishiro+Kian-2016,
    AUTHOR = {Fujishiro, Kenichi and Kian, Yavar},
     TITLE = {Determination of time dependent factors of coefficients in
              fractional diffusion equations},
   JOURNAL = {Math. Control Relat. Fields},
  FJOURNAL = {Mathematical Control and Related Fields},
    VOLUME = {6},
      YEAR = {2016},
    NUMBER = {2},
     PAGES = {251--269},
}



@article {Wei+Sun+Li-2016,
    AUTHOR = {Wei,Ting and Sun, Liangliang and Li, Yushan},
     TITLE = {Uniqueness for an inverse space-dependent source term in a multi-demensional time-fractional diffusion equation},
   JOURNAL = {Appl. Math. Lett.},
  FJOURNAL = {Applied Mathematics Letters. An International Journal of Rapid
              Publication},
    VOLUME = {61},
      YEAR = {2016},
     PAGES = {108-113},
}


		

@article{Slodicka+Siskova-2016,
    AUTHOR = {M. Slodicka and K. Siskova},
     TITLE = {An inverse source problem in a semilinear time-fractional diffusion equation},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers & Mathematics with Applications},
    VOLUME = {72},
      YEAR = {2016},
    NUMBER = {6},
     PAGES = {1655--1669},
}	


@article {Li+Guo-2013,
    AUTHOR = {Li, Jing and Guo, Boling},
     TITLE = {Parameter identification in fractional differential equations},
   JOURNAL = {Acta Math. Sci. Ser. B Engl. Ed.},
  FJOURNAL = {Acta Mathematica Scientia. Series B. English Edition},
    VOLUME = {33},
      YEAR = {2013},
    NUMBER = {3},
     PAGES = {855--864},

}
@book {courant1966methods,
    AUTHOR = {Courant, R. and Hilbert, D.},
     TITLE = {Methods of mathematical physics. {V}ol. {I}},
 PUBLISHER = {Interscience Publishers, Inc., New York, N.Y.},
      YEAR = {1953},
     PAGES = {xv+561},
};

@article {Chi+Li-2010,
    AUTHOR = {Chi, Guangsheng and Li, Gongsheng},
     TITLE = {Numerical inversions for a nonlinear source term in the heat
              equation by optimal perturbation algorithm},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {216},
      YEAR = {2010},
    NUMBER = {8},
     PAGES = {2408--2416},
  }


@article {Jia+Li-2016,
    AUTHOR = {Jia, Xianzheng and Li, Gongsheng},
     TITLE = {Numerical simulation and parameters inversion for
              non-symmetric two-sided fractional advection-dispersion
              equations},
   JOURNAL = {J. Inverse Ill-Posed Probl.},
  FJOURNAL = {Journal of Inverse and Ill-Posed Problems},
    VOLUME = {24},
      YEAR = {2016},
    NUMBER = {1},
     PAGES = {29--39},

}


@book {K+A-1996,
    AUTHOR = {Kirsch, Andreas},
     TITLE = {An introduction to the mathematical theory of inverse
              problems},
    SERIES = {Applied Mathematical Sciences},
    VOLUME = {120},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {1996},
     PAGES = {x+282},

}


@book{Simon-1999,
  author = {Haykin, Simon},
  title = {Neural Networks: A Comprehensive Foundation},
  keywords = {A Comprehensive Foundation Networks: Neural},
  publisher = {Prentice Hall},
  year = 1999
}


@article {sun+wei-2017,
    AUTHOR = {Sun, Liangliang and Wei, Ting},
     TITLE = {Identification of the zeroth-order coefficient in a time
              fractional diffusion equation},
   JOURNAL = {Appl. Numer. Math.},
  FJOURNAL = {Applied Numerical Mathematics. An IMACS Journal},
    VOLUME = {111},
      YEAR = {2017},
     PAGES = {160--180},

}


@article {Montroll+Weiss-1965,
    AUTHOR = {Montroll, Elliott W. and Weiss, George H.},
     TITLE = {Random walks on lattices. II},
   JOURNAL = {J. Mathematical Phys.},
  FJOURNAL = {Journal of Mathematical Physics},
    VOLUME = {6},
      YEAR = {1965},
     PAGES = {167--181},

}

@article {Hanke+Groetsch-1998,
    AUTHOR = {M. Hanke and  C. W. Groetsch},
     TITLE = {Nonstationary iterated Tikhonov regularization},
   JOURNAL = {J. Optim. Theory Appl.},
  FJOURNAL = {Journal of Optimization Theory and Applications},
    VOLUME = {98},
      YEAR = {1998},
    NUMBER = {1},
     PAGES = {37--53},
 }


@article {Du+Cao+Sun-2010,
    AUTHOR = {R. Du and  W. R. Cao and  Z. Z. Sun},
     TITLE = {A compact difference scheme for the fractional diffusion-wave
              equation},
   JOURNAL = {Appl. Math. Model.},
  FJOURNAL = {Applied Mathematical Modelling. Simulation and Computation for
              Engineering and Environmental Systems},
    VOLUME = {34},
      YEAR = {2010},
    NUMBER = {10},
     PAGES = {2998--3007},

}


@article {DElia+Gunzburger-2016,
    AUTHOR = {D'Elia, M. and Gunzburger, M.},
     TITLE = {Identification of the diffusion parameter in nonlocal steady
              diffusion problems},
   JOURNAL = {Appl. Math. Optim.},
  FJOURNAL = {Applied Mathematics and Optimization},
    VOLUME = {73},
      YEAR = {2016},
    NUMBER = {2},
     PAGES = {227--249},

}


@article {Antil+Otarola+Salgado-2018,
    AUTHOR = {Antil, Harbir and Ot\'{a}rola, Enrique and Salgado, Abner J.},
     TITLE = {Optimization with respect to order in a fractional diffusion
              model: analysis, approximation and algorithmic aspects},
   JOURNAL = {J. Sci. Comput.},
  FJOURNAL = {Journal of Scientific Computing},
    VOLUME = {77},
      YEAR = {2018},
    NUMBER = {1},
     PAGES = {204--224},
}	


@article {Defterli+DElia+Du+Gunzburger-2015,
    AUTHOR = {Defterli, Ozlem and D'Elia, Marta and Du, Qiang and
              Gunzburger, Max and Lehoucq, Rich and Meerschaert, Mark M.},
     TITLE = {Fractional diffusion on bounded domains},
   JOURNAL = {Fract. Calc. Appl. Anal.},
  FJOURNAL = {Fractional Calculus and Applied Analysis},
    VOLUME = {18},
      YEAR = {2015},
    NUMBER = {2},
     PAGES = {342--360},
}
		
@article {DElia+Gunzburger,
    AUTHOR = {D'Elia, Marta and Gunzburger, Max},
     TITLE = {The fractional Laplacian operator on bounded domains as a
              special case of the nonlocal diffusion operator},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers and Mathematics with Applications. An International
              Journal},
    VOLUME = {66},
      YEAR = {2013},
    NUMBER = {7},
     PAGES = {1245--1260},
    }

@article {Chen+Nochetto+Otarola+Salgado-2016,
    AUTHOR = {Chen, Long and Nochetto, Ricardo H. and Ot\'{a}rola, Enrique and
              Salgado, Abner J.},
     TITLE = {Multilevel methods for nonuniformly elliptic operators and
              fractional diffusion},
   JOURNAL = {Math. Comp.},
  FJOURNAL = {Mathematics of Computation},
    VOLUME = {85},
      YEAR = {2016},
    NUMBER = {302},
     PAGES = {2583--2607},

}

		
@article {Nochetto+Otarola+Salgado-2016,
    AUTHOR = {Nochetto, Ricardo H. and Ot\'{a}rola, Enrique and Salgado, Abner
              J.},
     TITLE = {A {PDE} approach to space-time fractional parabolic problems},
   JOURNAL = {SIAM J. Numer. Anal.},
  FJOURNAL = {SIAM Journal on Numerical Analysis},
    VOLUME = {54},
      YEAR = {2016},
    NUMBER = {2},
     PAGES = {848--873}，
}


@article {Murayama-2016,
    AUTHOR = {R. Murayama},
     TITLE = {The Gel'fand-Levitan theory and certain inverse problems for the parabolic equation},
   JOURNAL = {J. Fac.Sci. Univ. Tokyo 1A Math.},
    VOLUME = {28},
      YEAR = {1981},
     PAGES = {317-30},
}


@article {zhang+jia+yan-2018,
    AUTHOR = {Y. X. Zhang and J. X. Jia and  L. Yan},
     TITLE = {Bayesian approach to a nonlinear inverse problem for a
              time-space fractional diffusion equation},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {34},
      YEAR = {2018},
    NUMBER = {12},
     PAGES = {125002, 19},

}


@Article{Iglesias2015,
author={M. A. Iglesias.},
title={Iterative regularization for ensemble data assimilation in reservoir models},
journal={Computational Geosciences},
year={2015},
month={Feb},
day={01},
volume={19},
number={1},
pages={177-212},
}


@book {Pazy-1983,
    AUTHOR = {Pazy, A.},
     TITLE = {Semigroups of operators in {B}anach spaces},
 BOOKTITLE = {Equadiff 82 ({W}\"{u}rzburg, 1982)},
    VOLUME = {1017},
     PAGES = {508--524},
 PUBLISHER = {Springer, Berlin},
      YEAR = {1983},
}

@Article{Evensen-2018,
author={G. Evensen},
title={Analysis of iterative ensemble smoothers for solving inverse problems},
journal={Computational Geosciences},
year={2018},
month={Jun},
day={01},
volume={22},
number={3},
pages={885--908},

}


@article{Iglesias+Kody+Stuart-2013,
author = {M. Iglesias and K. Law, and A. M Stuart},
title = {Ensemble Kalman methods for inverse problems},
year = {2013},
journal = {Inverse Problems},
month = {03},
volume = {29},
pages = {045001},
}

@article{Gong+Wei-2018,
author = {X. H. Gong and T. Wei},
title = {Reconstruction of a time-dependent source term in a time-fractional diffusion-wave equation},
journal = {Inverse Problems in Science and Engineering},
volume = {0},
number = {0},
pages = {1-18},
year  = {2018},
}


@article{Jiang+Liao+Wei-2019,
author={S. Z. Jiang, and K. F. Liao, and T. Wei},
title={Inversion of the Initial Value for a Time-Fractional Diffusion-Wave Equation by Boundary Data},
journal={Computational Methods in Applied Mathematics}，
    VOLUME ={},
      YEAR ={DOI: 10.1515/cmam-2018-0194},
     PAGES ={},
}


@article {Wang+Wu-2014,
    AUTHOR = {H. B. Wang,  and B. Wu,},
     TITLE = {On the well-posedness of determination of two coefficients in
              a fractional integrodifferential equation},
   JOURNAL = {Chin. Ann. Math. Ser. B},
  FJOURNAL = {Chinese Annals of Mathematics. Series B},
    VOLUME = {35},
      YEAR = {2014},
    NUMBER = {3},
     PAGES = {447--468},
}


@article{B+A+M+H,
title = {Modeling non-Fickian transport in geological formations as a continuous time random walk},
author = { Berkowitz, B. and Cortis, A. and Dentz, M. and Scher, H.},
journal = {Reviews of Geophysics},
volume = {44},
number = {2},
pages={-},
year={2006},
}


@article{Berkowitz+Brian+Harvey-2000,
  title={Anomalous transport in laboratory-scale, heterogeneous porous media},
  author={Berkowitz, B. and Scher, H. and Silliman, S. E.},
  journal={Water Resources Research},
  volume={36},
  number={1},
  pages={149-158},
  year={2000},
}


@article {Kian+Yamamoto-2017,
    AUTHOR = {Y. Kian,  and M. Yamamoto},
     TITLE = {On existence and uniqueness of solutions for semilinear
              fractional wave equations},
   JOURNAL = {Fract. Calc. Appl. Anal.},
  FJOURNAL = {Fractional Calculus and Applied Analysis},
    VOLUME = {20},
      YEAR = {2017},
    NUMBER = {1},
     PAGES = {117--138},
}


@article {Feng+Liu+Turner-2019,
    AUTHOR = {L. B. Feng and F. W. Liu and I. Turner, },
     TITLE = {Finite difference/finite element method for a novel 2{D}
              multi-term time-fractional mixed sub-diffusion and
              diffusion-wave equation on convex domains},
   JOURNAL = {Commun. Nonlinear Sci. Numer. Simul.},
  FJOURNAL = {Communications in Nonlinear Science and Numerical Simulation},
    VOLUME = {70},
      YEAR = {2019},
     PAGES = {354--371},
}


@article {An+Huang+Yu-2019,
    AUTHOR = {N. An,  and C. B. Huang, and X. J. Yu, },
     TITLE = {Error analysis of direct discontinuous {G}alerkin method for
              two-dimensional fractional diffusion-wave equation},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {349},
      YEAR = {2019},
     PAGES = {148--157},
}


@article {Wei+Zhang-2018,
    AUTHOR = {T. Wei, and Y. Zhang,},
     TITLE = {The backward problem for a time-fractional diffusion-wave
              equation in a bounded domain},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International
              Journal},
    VOLUME = {75},
      YEAR = {2018},
    NUMBER = {10},
     PAGES = {3632--3648},
}


@article {Siskova+Slodicka-2017,
    AUTHOR = {\v{S}i\v{s}kov\'{a}, K. and Slodi\v{c}ka, M.},
     TITLE = {Recognition of a time-dependent source in a time-fractional
              wave equation},
   JOURNAL = {Appl. Numer. Math.},
  FJOURNAL = {Applied Numerical Mathematics. An IMACS Journal},
    VOLUME = {121},
      YEAR = {2017},
     PAGES = {1--17},
}


@article {Stuart-2010,
    AUTHOR = { A. M. Stuart,},
     TITLE = {Inverse problems: a {B}ayesian perspective},
   JOURNAL = {Acta Numer.},
  FJOURNAL = {Acta Numerica},
    VOLUME = {19},
      YEAR = {2010},
     PAGES = {451--559},
}
		
@article {Cotter+Dashti+Stuart-2010,
    AUTHOR = {S. L.  Cotter, and M. Dashti, and A. M. Stuart, },
     TITLE = {Approximation of {B}ayesian inverse problems for {PDE}s},
   JOURNAL = {SIAM J. Numer. Anal.},
  FJOURNAL = {SIAM Journal on Numerical Analysis},
    VOLUME = {48},
      YEAR = {2010},
    NUMBER = {1},
     PAGES = {322--345},
}


@article {Dashti+Harris+Stuart-2012,
    AUTHOR = {M. Dashti, and S. Harris, and A. Stuart,},
     TITLE = {Besov priors for {B}ayesian inverse problems},
   JOURNAL = {Inverse Probl. Imaging},
  FJOURNAL = {Inverse Problems and Imaging},
    VOLUME = {6},
      YEAR = {2012},
    NUMBER = {2},
     PAGES = {183--200},
}


@article {Dashti+Stuart-2011,
    AUTHOR = {Dashti, M. and Stuart, A. M.},
     TITLE = {Uncertainty quantification and weak approximation of an
              elliptic inverse problem},
   JOURNAL = {SIAM J. Numer. Anal.},
  FJOURNAL = {SIAM Journal on Numerical Analysis},
    VOLUME = {49},
      YEAR = {2011},
    NUMBER = {6},
     PAGES = {2524--2542},
}


@article {Guo+Narayan+yan+zhou-2018,
    AUTHOR = {L. Guo, and A. Narayan,  and L. Yan and T. Zhou,},
     TITLE = {Weighted approximate {F}ekete points: sampling for
              least-squares polynomial approximation},
   JOURNAL = {SIAM J. Sci. Comput.},
  FJOURNAL = {SIAM Journal on Scientific Computing},
    VOLUME = {40},
      YEAR = {2018},
    NUMBER = {1},
     PAGES = {A366--A387},
}
		
@article {Yan+Zhang-2017,
    AUTHOR = {L. Yan,  and Y. X. Zhang},
     TITLE = {Convergence analysis of surrogate-based methods for {B}ayesian
              inverse problems},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {33},
      YEAR = {2017},
    NUMBER = {12},
     PAGES = {125001, 20},
}	


@article {Yan+Guo-2015,
    AUTHOR = {L. Yan, and L. Guo, },
     TITLE = {Stochastic collocation algorithms using {$l_1$}-minimization
              for {B}ayesian solution of inverse problems},
   JOURNAL = {SIAM J. Sci. Comput.},
  FJOURNAL = {SIAM Journal on Scientific Computing},
    VOLUME = {37},
      YEAR = {2015},
    NUMBER = {3},
     PAGES = {A1410--A1435},
}


@article {Schillings+Stuart-2018,
    AUTHOR = {Schillings, C. and Stuart, A. M.},
     TITLE = {Convergence analysis of ensemble {K}alman inversion: the
              linear, noisy case},
   JOURNAL = {Appl. Anal.},
  FJOURNAL = {Applicable Analysis. An International Journal},
    VOLUME = {97},
      YEAR = {2018},
    NUMBER = {1},
     PAGES = {107--123},
}


@book {Levitan+Sargsjan-1975,
    AUTHOR = {Levitan, B. M. and Sargsjan, I. S.},
     TITLE = {Introduction to spectral theory: selfadjoint ordinary
              differential operators},
      NOTE = {Translated from the Russian by Amiel Feinstein,
              Translations of Mathematical Monographs, Vol. 39},
 PUBLISHER = {American Mathematical Society, Providence, R.I.},
      YEAR = {1975},

}



@article{fujiwara1967,
author = {D. Fujiwara},
title = {Concrete characterization of the domains of fractional powers of some elliptic differential operators of the second order},
fjournal = {Proceedings of the Japan Academy},
journal = {Proc. Japan Acad.},
number = {2},
pages = {82--86},
volume = {43},
year = {1967},
}



@book {Freiling+Yurko-2001,
    AUTHOR = {Freiling, G. and Yurko, V.},
     TITLE = {Inverse {S}turm-{L}iouville problems and their applications},
 PUBLISHER = {Nova Science Publishers, Inc., Huntington, NY},
      YEAR = {2001},
     PAGES = {x+356},
}


@book {Kaipio+Somersalo-2005,
    AUTHOR = {J. Kaipio and E. Somersalo},
     TITLE = {Statistical and computational inverse problems},
    SERIES = {Applied Mathematical Sciences},
    VOLUME = {160},
 PUBLISHER = {Springer-Verlag, New York},
      YEAR = {2005},
     PAGES = {xvi+339},

}

@article {Chada+Iglesias+Roininen+Stuart-2018,
    AUTHOR = {N K. Chada and Marco A. Iglesias and L. Roininen,  and
              A M.Stuart.},
     TITLE = {Parameterizations for ensemble {K}alman inversion},
   JOURNAL = {Inverse Problems},
    VOLUME = {34},
      YEAR = {2018},
    NUMBER = {5},
     PAGES = {055009, 31},
}
		
@article {Iglesias+Lin+Lu+Stuart-2017,
    AUTHOR = {M. A. Iglesias and K. Lin and S. Lu and A. M. Stuart},
     TITLE = {Filter based methods for statistical linear inverse problems},
   JOURNAL = {Commun. Math. Sci.},
  FJOURNAL = {Communications in Mathematical Sciences},
    VOLUME = {15},
      YEAR = {2017},
    NUMBER = {7},
     PAGES = {1867--1895},
}
		
@article {Iglesias-2016,
    AUTHOR = {M. A. Iglesias},
     TITLE = {A regularizing iterative ensemble {K}alman method for
              {PDE}-constrained inverse problems},
   JOURNAL = {Inverse Problems},
    VOLUME = {32},
      YEAR = {2016},
    NUMBER = {2},
     PAGES = {025002, 45},
}



@article{Einstein,
author = {A. Einstein},
title = {Uber die von der molekularkinetischen Theorie der Warme geforderte Bewegung von in ruhenden Flüssigkeiten suspendierten Teilchen},
journal = {Annalen der Physik},
volume = {322},
number = {8},
pages = {549-560},

}


@article{Berkowitz+Scher+Silliman-2000,
author = {B. Berkowitzand H. Scher and S E. Silliman},
title = {Anomalous transport in laboratory-scale, heterogeneous porous media},
journal = {Water Resources Research},
volume = {36},
number = {1},
pages = {149-158},
year = {2000}
}

@article{Giona+Cerbelli+Roman-1992,
author = {M. Giona and S. Cerbelli and H E. Roman},
title = {Fractional diffusion equation and relaxation in complex viscoelastic materials},
journal = {Physica A: Statistical Mechanics and its Applications},
volume = {191},
number = {1},
pages = {449 - 453},
year = {1992},

}

@article{Mainardi-2001,
author = {F. Mainardi and P. Paradisi},
title = {Fractional diffusive waves},
journal = {Journal of Computational Acoustics},
volume = {09},
number = {04},
pages = {1417-1436},
year = {2001},
}

@article{Liao-Zhang-Wei-2021,
author = {K. F. Liao and L. Zhang and T. Wei},
title = {Simultaneously inversion for a fractional order and a time source term in a time-fractional diffusion-wave equation},
journal = {submitted},
year = {2019},
}

@article {Xian-Yan-Wei-2020,
    AUTHOR = {J. Xian and X. B. Yan and T. Wei},
     TITLE = {Simultaneous identification of three parameters in a
              time-fractional diffusion-wave equation by a part of boundary
              {C}auchy data},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {384},
      YEAR = {2020},
}


@article{Wei-Xian-2021,
author = {T. Wei and J. Xian},
title = {Determining a time-dependent coefficient in a time-fractional diffusion-wave equation by an additional integral conditions.}
journal = {submitted},
year = {2021},
}

@incollection {Dashti+Stuart-2017,
    AUTHOR = {M. Dashti and A. M. Stuart},
     TITLE = {The {B}ayesian approach to inverse problems},
 BOOKTITLE = {Handbook of uncertainty quantification. {V}ol. 1, 2, 3},
     PAGES = {311--428},
 PUBLISHER = {Springer, Cham},
      YEAR = {2017},
}

@article {Hoang+Schwab+Stuart-2013,
    AUTHOR = {V.H. Hoang and C. Schwab and A. M. Stuart},
     TITLE = {Complexity analysis of accelerated {MCMC} methods for
              {B}ayesian inversion},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {29},
      YEAR = {2013},
}


@article {Cotter+Dashtiand+Robinsonnand+Stuart-2009,
    AUTHOR = {S. L. Cotter and  M.  Dashtiand and J. C. Robinsonand A.M. Stuart,},
     TITLE = {Bayesian inverse problems for functions and applications to
              fluid mechanics},
   JOURNAL = {Inverse Problems},
  FJOURNAL = {Inverse Problems. An International Journal on the Theory and
              Practice of Inverse Problems, Inverse Methods and Computerized
              Inversion of Data},
    VOLUME = {25},
      YEAR = {2009},
}
		

@article{Evensen-1994,
author = {G. Evensen},
title = {Sequential data assimilation with a nonlinear quasi-geostrophic model using Monte Carlo methods to forecast error statistics},
journal = {Journal of Geophysical Research: Oceans},
volume = {99},
number = {C5},
pages = {10143-10162},
year = {1994}
}


@article {Calvetti+Nakkireddy+Somersalo-2020,
    AUTHOR = {D. Calvetti. and S. Nakkireddy and E. Somersalo},
     TITLE = {A {B}ayesian filtering approach to layer stripping for
              electrical impedance tomography},
   JOURNAL = {Inverse Problems},
    VOLUME = {36},
      YEAR = {2020},
}

@ARTICLE{Muir+Tsai-2020,
       author = {J.B. Muir and V.C. Tsai},
        title = {Geometric and Level Set Tomography using Ensemble Kalman Inversion},
      journal = {Geophysical Journal International},
     keywords = {Inverse Theory, Tomography, Crustal Imaging},
         year = 2020,
        month = feb,
       volume = {220},
       number = {2},
}

@article{Schneider+Lan+Stuart+Teieira-2017,
author = {T. Schneider and S. W. Lan and A. M. Stuart and J. Teixeira},
title = {Earth System Modeling 2.0: A Blueprint for Models That Learn From Observations and Targeted High-Resolution Simulations},
journal = {Geophysical Research Letters},
volume = {44},
number = {24},
pages = {12,396-12,417},
year = {2017}
}


@article {Kovachki+Stuart-2019,
    AUTHOR = {N. B. Kovachki and A. M. Stuart },
     TITLE = {Ensemble {K}alman inversion: a derivative-free technique for
              machine learning tasks},
   JOURNAL = {Inverse Problems},
    VOLUME = {35},
      YEAR = {2019},
    NUMBER = {9},
}

@article {Iglesias+Yang-2021,
    AUTHOR = {M. Iglesias and Y.C. Yang},
     TITLE = {Adaptive regularisation for ensemble {K}alman inversion},
   JOURNAL = {Inverse Problems},
    VOLUME = {37},
    NUMBER = {2},
      YEAR = {2021},

}


@article {El-Sayed+Ahmed-1996,
    AUTHOR = {El-Sayed, M. A. Ahmed },
     TITLE = {Fractional-order diffusion-wave equation},
   JOURNAL = {Internat. J. Theoret. Phys.},
  FJOURNAL = {International Journal of Theoretical Physics},
    VOLUME = {35},
      YEAR = {1996},
    NUMBER = {2},
     PAGES = {311--322},
}


@article {An+Huang+Yu-2019,
    AUTHOR = {N. An and C. B. Huang and X. J. Yu},
     TITLE = {Error analysis of direct discontinuous {G}alerkin method for
              two-dimensional fractional diffusion-wave equation},
   JOURNAL = {Appl. Math. Comput.},
  FJOURNAL = {Applied Mathematics and Computation},
    VOLUME = {349},
      YEAR = {2019},
     PAGES = {148--157},
}

@article {Ren+Sun-2015,
    AUTHOR = {J. C. Renand Z. Z. Sun},
     TITLE = {Efficient numerical solution of the multi-term time fractional
              diffusion-wave equation},
   JOURNAL = {East Asian J. Appl. Math.},
  FJOURNAL = {East Asian Journal on Applied Mathematics},
    VOLUME = {5},
      YEAR = {2015},
    NUMBER = {1},
     PAGES = {1--28},
}

@article {Zheng+Zhao-2020,
    AUTHOR = {Y. Y. Zheng and Z. G. Zhao},
     TITLE = {The time discontinuous space-time finite element method for
              fractional diffusion-wave equation},
   JOURNAL = {Appl. Numer. Math.},
  FJOURNAL = {Applied Numerical Mathematics. An IMACS Journal},
    VOLUME = {150},
      YEAR = {2020},
     PAGES = {105--116},
}


@article {Chen+Lu+Chen-2016,
    AUTHOR = {H. Chen and S. J. Lu and W. P. Chen},
     TITLE = {Spectral methods for the time fractional diffusion-wave
              equation in a semi-infinite channel},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International
              Journal},
    VOLUME = {71},
      YEAR = {2016},
    NUMBER = {9},
     PAGES = {1818--1830},
}

@article {Yan+Wei-2020,
    AUTHOR = {X. B. Yan and T. Wei,},
     TITLE = {Determine a space-dependent source term in a time fractional
              diffusion-wave equation},
   JOURNAL = {Acta Appl. Math.},
  FJOURNAL = {Acta Applicandae Mathematicae},
    VOLUME = {165},
      YEAR = {2020},
     PAGES = {163--181},
}
		
@article {Wei+Yan-2019,
    AUTHOR = {T. Wei and X. B. Yan},
     TITLE = {Recovering a space-dependent source term in a time-fractional
              diffusion wave equation},
   JOURNAL = {J. Appl. Anal. Comput.},
  FJOURNAL = {The Journal of Applied Analysis and Computation},
    VOLUME = {9},
      YEAR = {2019},
    NUMBER = {5},
     PAGES = {1801--1821},
}


@article {Siskova+Slodivaka-2017,
    AUTHOR = {K. \v{S}i\v{s}kov\'{a} and M. Slodi\v{c}ka},
     TITLE = {Recognition of a time-dependent source in a time-fractional
              wave equation},
   JOURNAL = {Appl. Numer. Math.},
  FJOURNAL = {Applied Numerical Mathematics. An IMACS Journal},
    VOLUME = {121},
      YEAR = {2017},
     PAGES = {1--17},
}

@article {Wei+Zhang-2018,
    AUTHOR = {T. Wei and Y. Zhang},
     TITLE = {The backward problem for a time-fractional diffusion-wave
              equation in a bounded domain},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International
              Journal},
    VOLUME = {75},
    NUMBER = {10},
     PAGES = {3632--3648},
      YEAR = {2018},
}


@article {Xian+Wei-2019,
    AUTHOR = {J. Xian and T. Wei},
     TITLE = {Determination of the initial data in a time-fractional
              diffusion-wave problem by a final time data},
   JOURNAL = {Comput. Math. Appl.},
  FJOURNAL = {Computers \& Mathematics with Applications. An International
              Journal},
    VOLUME = {78},
      YEAR = {2019},
    NUMBER = {8},
     PAGES = {2525--2540},
}

@article {Floridia+Yamamoto-2020,
    AUTHOR = {G. Floridia and M. Yamamoto},
     TITLE = {Backward problems in time for fractional diffusion-wave
              equation},
   JOURNAL = {Inverse Problems},
    VOLUME = {36},
    NUMBER = {12},
     PAGES = {125016, 14},
      YEAR = {2020},
}

@article {Huynh+Zhou+Oregan+Tuan-2021,
    AUTHOR = {L. N. Huynh and Y. Zhou and D. O'Regan and N. H. Tuan},
     TITLE = {Fractional {L}andweber method for an initial inverse problem
              for time-fractional wave equations},
   JOURNAL = {Appl. Anal.},
  FJOURNAL = {Applicable Analysis. An International Journal},
    VOLUME = {100},
      YEAR = {2021},
    NUMBER = {4},
     PAGES = {860--878},
}

@article {Yan+Zhang+Wei-2021,
    AUTHOR = {X. B. Yan and Y. X. Zhang and T. Wei},
     TITLE = {Identify the fractional order and diffusion coefficient in a
              fractional diffusion wave equation},
   JOURNAL = {J. Comput. Appl. Math.},
  FJOURNAL = {Journal of Computational and Applied Mathematics},
    VOLUME = {393},
      YEAR = {2021},
     PAGES = {113497, 18},
}


@article {Wei+Yan-2021,
    AUTHOR = {T. Wei and X. B. Yan},
     TITLE = {Uniqueness for identifying a space-dependent zeroth-order
              coefficient in a time-fractional diffusion-wave equation from
              a single boundary point measurement},
   JOURNAL = {Appl. Math. Lett.},
    VOLUME = {112},
     PAGES = {106814, 7},
      YEAR = {2021}
}


@article{Sun+Wu-2006,
author = {Z. Z. Sun and X. N. Wu},
title = {A fully discrete difference scheme for a diffusion-wave system},
journal = {Applied Numerical Mathematics},
volume = {56},
number = {2},
pages = {193-209},
year = {2006},
}

@article{Wei+Liao-2021,
author = {T. Wei and K. F.  Liao},
title = {Identifying a time-dependent zeroth-order coefficient in a time-fractional diffusion-wave equation by using the measured data at a boundary point},
journal = {Applicable Analysis},
volume = {0},
number = {0},
pages = {1-26},
year  = {2021},
}

@article{Jing+Yamamoto-2021,
author = {X. H. Jing and M. Yamamoto},
title = {Simultaneous uniqueness for multiple parameters identification in a fractional diffusion-wave equation},
journal = {https://arxiv.org/pdf/2103.07720.pdf},
year  = {2021},
}

@article{Wei+Liao-2021,
author = {T. Wei and K. F.  Liao},
title = {Identifying a time-dependent zeroth-order coefficient in a time-fractional diffusion-wave equation by using the measured data at a boundary point},
journal = {Applicable Analysis},
volume = {0},
number = {0},
pages = {1-26},
year  = {2021},
}
	
@article{Evensen-1994,
author = {G. Evensen},
title = {Sequential data assimilation with a nonlinear quasi-geostrophic model using Monte Carlo methods to forecast error statistics},
journal = {Journal of Geophysical Research: Oceans},
volume = {99},
number = {C5},
pages = {10143-10162},
year = {1994}
}

@article{Luo+Moroza-2009,
author={X. Luo and I. M. Moroza},
title = {Ensemble Kalman filter with the unscented transform},
journal = {Physica D: Nonlinear Phenomena},
volume = {238},
number = {5},
pages = {549-562},
year = {2009},
}

@article{Aanonsen+Naevdal+Oliver+Reynolds+Valles-2009,
    author = {S.I. Aanonsen and G. Naevdal and D. S. Oliver and A. C. Reynolds and B. Valles},
    title = {The Ensemble Kalman Filter in Reservoir Engineering-a Review},
    journal = {SPE Journal},
    volume = {14},
    number = {03},
    pages = {393-412},
    year = {2009},
}


@article{Evensen+Leeuwen+Edvard-1995,
author = {G. Evensen and P. J. Van Leeuwen and A. Edvard},
title = {Assimilation of Geosat Altimeter Data for the Agulhas Current using the Ensemble Kalman Filter with a Quasi-Geostrophic Model},
journal = {Monthly Weather Review},
volume = {124},
year = {1995},
}

@article{Houtekamer+Mitchell-2001,
author = {P. Houtekamer and H. Mitchell},
title = {A Sequential Ensemble Kalman Filter for Atmospheric Data Assimilation},
year = {2001},
volume = {129},
journal = {JANUARY},
}

@article {Wei+Xian-2022,
    AUTHOR = {T. Wei and J. Xian},
     TITLE = {Determining a time-dependent coefficient in a time-fractional
              diffusion-wave equation with the {C}aputo derivative by an
              additional integral condition},
   JOURNAL = {J. Comput. Appl. Math.},
    VOLUME = {404},
      YEAR = {2022},
     PAGES = {Paper No. 113910, 22},
}

